Entropy-regularized Point-based Value Iteration

Model-based planners for partially observable problems must accommodate both model uncertainty during planning and goal uncertainty during objective inference. However, model-based planners may be brittle under these types of uncertainty because they rely on an exact model and tend to commit to a single optimal behavior. Inspired by results in the model-free setting, we propose an entropy-regularized model-based planner for partially observable problems. Entropy regularization promotes policy robustness for planning and objective inference by encouraging policies to be no more committed to a single action than necessary. We evaluate the robustness and objective inference performance of entropy-regularized policies in three problem domains. Our results show that entropy-regularized policies outperform non-entropy-regularized baselines in terms of higher expected returns under modeling errors and higher accuracy during objective inference.

==> figures/erpbvi_states.dat <==
x	y	data
1.0	1.0	1.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	1.0
1.0	2.0	1.0
2.0	2.0	0.87328
3.0	2.0	0.8157
4.0	2.0	0.81704
5.0	2.0	1.0
1.0	3.0	0.59148
2.0	3.0	0.60118
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.42876
1.0	4.0	0.31082
2.0	4.0	0.33824
3.0	4.0	0.21148
4.0	4.0	0.218
5.0	4.0	0.28078
1.0	5.0	0.14836
2.0	5.0	0.14466
3.0	5.0	0.11856
4.0	5.0	0.12138
5.0	5.0	0.11024


==> figures/pbvi_states.dat <==
x	y	data
1.0	1.0	1.0
2.0	1.0	0.0
3.0	1.0	0.0
4.0	1.0	0.0
5.0	1.0	1.0
1.0	2.0	1.0
2.0	2.0	1.0
3.0	2.0	1.0
4.0	2.0	1.0
5.0	2.0	1.0
1.0	3.0	0.0
2.0	3.0	0.0
3.0	3.0	0.0
4.0	3.0	0.0
5.0	3.0	0.0
1.0	4.0	0.0
2.0	4.0	0.0
3.0	4.0	0.0
4.0	4.0	0.0
5.0	4.0	0.0
1.0	5.0	0.0
2.0	5.0	0.0
3.0	5.0	0.0
4.0	5.0	0.0
5.0	5.0	0.0

